Machine Learning Approaches for Traffic Volume Forecasting: A Case Study of the Moroccan Highway Network

In this paper, we aim to illustrate different approaches we followed while developing a forecasting tool for highway traffic in Morocco. Two main approaches were adopted: Statistical Analysis as a step of data exploration and data wrangling. Therefore, a beta model is carried out for a better understanding of traffic behavior. Next, we moved to Machine Learning where we worked with a bunch of algorithms such as Random Forest, Artificial Neural Networks, Extra Trees, etc. yet, we were convinced that this field of study is still considered under state of the art models, so, we were also covering an application of Long Short-Term Memory Neural Networks.

==> processeddata.txt <==
	date,value
	2013-01-01,1319.0
	2013-01-02,1465.0
	2013-01-03,1537.0
	2013-01-04,1537.0
	2013-01-05,1465.0
	2013-01-07,1422.0
	2013-01-08,1422.0
	2013-01-09,1422.0
	2013-01-10,1557.0
	2013-01-11,1557.0
	2013-01-12,1557.0
	2013-01-13,1500.0
	2013-01-14,1447.0
	2013-01-15,1447.0
	2013-01-16,1441.0
	2013-01-17,1441.0
	2013-01-18,1281.0
	2013-01-19,1281.0
	2013-01-20,1281.0
	2013-01-21,1412.0
	2013-01-22,1412.0
	2013-01-23,1412.0
	2013-01-24,1472.0
	2013-01-25,1472.0
	2013-01-26,1472.0
	2013-01-27,1589.0
	2013-01-28,1609.0
	2013-01-29,1657.0
	2013-01-30,1658.0
	2013-01-31,1672.0
	2013-02-01,1778.0
	2013-02-02,1778.0
	2013-02-03,1672.0
	2013-02-04,1648.0
	2013-02-05,1572.0
	2013-02-06,1572.0
	2013-02-07,1614.0
	2013-02-08,1614.0
	2013-02-09,1614.0
	2013-02-10,1614.0
	2013-02-11,1528.0
	2013-02-12,1528.0
	2013-02-13,1494.0
	2013-02-14,1494.0
	2013-02-15,1623.0
	2013-02-16,1623.0
	2013-02-17,1548.0
	2013-02-18,1548.0
	2013-02-19,1548.0
	2013-02-20,1538.0
	2013-02-21,1538.0
	2013-02-22,1538.0
	2013-02-23,1638.0
	2013-02-24,1586.0
	2013-02-25,1586.0
	2013-02-26,1645.0
	2013-02-27,1620.0
	2013-02-28,1620.0
	2013-03-01,1656.0
	2013-03-02,1656.0
	2013-03-03,1620.0
	2013-03-04,1520.0
	2013-03-05,1520.0
	2013-03-06,1520.0
	2013-03-07,1540.0
	2013-03-08,1554.0
	2013-03-09,1554.0
	2013-03-10,1540.0
	2013-03-11,1563.0
	2013-03-12,1563.0
	2013-03-13,1563.0
	2013-03-14,1642.0
	2013-03-15,1680.0
	2013-03-16,1680.0
	2013-03-17,1642.0
	2013-03-18,1673.0
	2013-03-19,1673.0
	2013-03-20,1673.0
	2013-03-21,1683.0
	2013-03-22,1683.0
	2013-03-23,1687.0
	2013-03-24,1687.0
	2013-03-25,1683.0
	2013-03-26,1697.0
	2013-03-27,1711.0
	2013-03-28,1715.0
	2013-03-29,1718.0
	2013-03-30,1718.0
	2013-03-31,1765.0
	2013-04-01,1765.0
	2013-04-02,1702.0
	2013-04-03,1678.0
	2013-04-04,1678.0
	2013-04-05,1678.0
	2013-04-06,1997.0
	2013-04-07,2082.0
	2013-04-08,2120.0
	2013-04-09,2120.0
	2013-04-10,2251.0
	2013-04-11,2493.0
	2013-04-12,2500.0
	2013-04-13,2500.0
	2013-04-14,2500.0
	2013-04-15,2230.0
	2013-04-16,2230.0
	2013-04-17,2230.0
	2013-04-18,2272.0
	2013-04-19,2316.0
	2013-04-20,2316.0
	2013-04-21,2272.0
	2013-04-22,1927.0
	2013-04-23,1927.0
	2013-04-24,1852.0
	2013-04-25,1852.0
	2013-04-26,1964.0
	2013-04-27,1964.0
	2013-04-28,1852.0
	2013-04-29,1986.0
	2013-04-30,1913.0
	2013-05-01,1881.0
	2013-05-02,1913.0
	2013-05-03,2149.0
	2013-05-04,1913.0
	2013-05-05,1881.0
	2013-05-06,1869.0
	2013-05-07,1869.0
	2013-05-08,1869.0
	2013-05-09,1905.0
	2013-05-10,2003.0
	2013-05-11,2003.0
	2013-05-12,1905.0
	2013-05-13,1760.0
	2013-05-14,1760.0
	2013-05-15,1753.0
	2013-05-16,1753.0
	2013-05-17,1832.0
	2013-05-18,1832.0
	2013-05-19,1748.0
	2013-05-20,1748.0
	2013-05-21,1748.0
	2013-05-22,1693.0
	2013-05-23,1693.0
	2013-05-24,1812.0
	2013-05-25,1812.0
	2013-05-26,1765.0
	2013-05-27,1765.0
	2013-05-28,1765.0
	2013-05-29,1765.0
	2013-05-30,1784.0
	2013-05-31,1881.0
	2013-06-01,1881.0
	2013-06-02,1881.0
	2013-06-03,1815.0
	2013-06-04,1815.0
	2013-06-05,1815.0
	2013-06-06,1865.0
	2013-06-07,1877.0
	2013-06-08,1877.0
	2013-06-09,1865.0
	2013-06-10,1829.0
	2013-06-11,1829.0
	2013-06-12,1821.0
	2013-06-13,1829.0
	2013-06-14,1911.0
	2013-06-15,1919.0
	2013-06-16,1919.0
	2013-06-17,1919.0
	2013-06-18,1919.0
	2013-06-19,1919.0
	2013-06-20,2001.0
	2013-06-21,2013.0
	2013-06-22,2412.0
	2013-06-23,2412.0
	2013-06-24,2412.0
	2013-06-25,2375.0
	2013-06-26,2375.0
	2013-06-27,2375.0
	2013-06-28,2416.0
	2013-06-29,2521.0
	2013-06-30,2521.0
	2013-07-01,2573.0
	2013-07-02,2573.0
	2013-07-03,2573.0
	2013-07-04,2736.0
	2013-07-05,2851.0
	2013-07-06,3020.0
	2013-07-07,3020.0
	2013-07-08,3020.0
	2013-07-09,2466.0
	2013-07-10,1605.0
	2013-07-11,1605.0
	2013-07-12,1581.0
	2013-07-13,1605.0
	2013-07-14,1658.0
	2013-07-15,1670.0
	2013-07-16,1671.0
	2013-07-17,1706.0
	2013-07-18,1706.0
	2013-07-19,1707.0
	2013-07-20,1712.0
	2013-07-21,1724.0
	2013-07-22,1727.0
	2013-07-23,1727.0
	2013-07-24,1727.0
	2013-07-25,1727.0
	2013-07-26,1766.0
	2013-07-27,1780.0
	2013-07-28,1780.0
	2013-07-29,1797.0
	2013-07-30,1827.0
	2013-07-31,1829.0
	2013-08-01,1829.0
	2013-08-02,1956.0
	2013-08-03,2001.0
	2013-08-04,2014.0
	2013-08-05,2122.0
	2013-08-06,2122.0
	2013-08-07,2191.0
	2013-08-08,2304.0
	2013-08-09,2417.0
	2013-08-10,4214.0
	2013-08-11,4262.0
	2013-08-12,4413.0
	2013-08-13,4628.0
	2013-08-14,4413.0
	2013-08-15,4628.0
	2013-08-16,4698.0
	2013-08-17,4870.0
	2013-08-18,5274.0
	2013-08-19,5274.0
	2013-08-20,5018.0
	2013-08-21,4870.0
	2013-08-22,4748.0
	2013-08-23,4748.0
	2013-08-24,4475.0
	2013-08-25,4018.0
	2013-08-26,3857.0
	2013-08-27,3582.0
	2013-08-28,3459.0
	2013-08-29,3459.0
	2013-08-30,3459.0
	2013-08-31,3396.0
	2013-09-01,3273.0
	2013-09-02,2975.0
	2013-09-03,2825.0
	2013-09-04,2653.0
	2013-09-05,2642.0
	2013-09-06,2642.0
	2013-09-07,2642.0
	2013-09-08,2201.0
	2013-09-09,2201.0
	2013-09-10,2062.0
	2013-09-11,2052.0
	2013-09-12,2028.0
	2013-09-13,2028.0
	2013-09-14,2028.0
	2013-09-15,2015.0
	2013-09-16,1787.0
	2013-09-17,1701.0
	2013-09-18,1682.0
	2013-09-19,1682.0
	2013-09-20,1682.0
	2013-09-21,1682.0
	2013-09-22,1667.0
	2013-09-23,1667.0
	2013-09-24,1621.0
	2013-09-25,1566.0
	2013-09-26,1516.0
	2013-09-27,1516.0
	2013-09-28,1503.0
	2013-09-29,1503.0
	2013-09-30,1503.0
	2013-10-01,1510.0
	2013-10-02,1477.0
	2013-10-03,1510.0
	2013-10-04,1510.0
	2013-10-05,1554.0
	2013-10-06,1554.0
	2013-10-07,1554.0
	2013-10-08,1554.0
	2013-10-09,1554.0
	2013-10-10,1618.0
	2013-10-11,1649.0
	2013-10-12,1794.0
	2013-10-13,1917.0
	2013-10-14,1917.0
	2013-10-15,1794.0
	2013-10-16,1446.0
	2013-10-17,1446.0
	2013-10-18,1446.0
	2013-10-19,1503.0
	2013-10-20,1536.0
	2013-10-21,1536.0
	2013-10-22,1503.0
	2013-10-23,1489.0
	2013-10-24,1452.0
	2013-10-25,1452.0
	2013-10-26,1452.0
	2013-10-27,1452.0
	2013-10-28,1471.0
	2013-10-29,1480.0
	2013-10-30,1480.0
	2013-10-31,1480.0
	2013-11-01,1615.0
	2013-11-02,1615.0
	2013-11-03,1585.0
	2013-11-04,1674.0
	2013-11-05,1620.0
	2013-11-06,1585.0
	2013-11-07,1620.0
	2013-11-08,1620.0
	2013-11-09,1598.0
	2013-11-10,1501.0
	2013-11-11,1478.0
	2013-11-12,1478.0
	2013-11-13,1457.0
	2013-11-14,1478.0
	2013-11-15,1470.0
	2013-11-16,1492.0
	2013-11-17,1470.0
	2013-11-18,1470.0
	2013-11-19,1470.0
	2013-11-20,1439.0
	2013-11-21,1391.0
	2013-11-22,1301.0
	2013-11-23,1301.0
	2013-11-24,1301.0
	2013-11-25,1340.0
	2013-11-26,1362.0
	2013-11-27,1362.0
	2013-11-28,1417.0
	2013-11-29,1425.0
	2013-11-30,1417.0
	2013-12-01,1413.0
	2013-12-02,1413.0
	2013-12-03,1413.0
	2013-12-04,1412.0
	2013-12-05,1413.0
	2013-12-06,1443.0
	2013-12-07,1443.0
	2013-12-08,1408.0
	2013-12-09,1408.0
	2013-12-10,1389.0
	2013-12-11,1353.0
	2013-12-12,1389.0
	2013-12-13,1389.0
	2013-12-14,1417.0
	2013-12-15,1436.0
	2013-12-16,1436.0
	2013-12-17,1417.0
	2013-12-18,1414.0
	2013-12-19,1414.0
	2013-12-20,1414.0
	2013-12-21,1457.0
	2013-12-22,1484.0
	2013-12-23,1484.0
	2013-12-24,1484.0
	2013-12-25,1422.0
	2013-12-26,1422.0
	2013-12-27,1422.0
	2013-12-28,1639.0
	2013-12-29,1681.0
	2013-12-30,1681.0
	2013-12-31,1663.0
	2014-01-01,1663.0
	2014-01-02,1663.0
	2014-01-03,1663.0
	2014-01-04,1663.0
	2014-01-05,1558.0
	2014-01-06,1558.0
	2014-01-07,1433.0
	2014-01-08,1433.0
	2014-01-09,1447.0
	2014-01-10,1447.0
	2014-01-11,1567.0
	2014-01-12,1567.0
	2014-01-13,1583.0
	2014-01-14,1567.0
	2014-01-15,1428.0
	2014-01-16,1245.0
	2014-01-17,1245.0
	2014-01-18,1245.0
	2014-01-19,1245.0
	2014-01-20,1360.0
	2014-01-21,1368.0
	2014-01-22,1388.0
	2014-01-23,1414.0
	2014-01-24,1488.0
	2014-01-25,1488.0
	2014-01-26,1488.0
	2014-01-27,1478.0
	2014-01-28,1424.0
	2014-01-29,1385.0
	2014-01-30,1385.0
	2014-01-31,1385.0
	2014-02-01,1387.0
	2014-02-02,1396.0
	2014-02-03,1396.0
	2014-02-04,1438.0
	2014-02-05,1423.0
	2014-02-06,1438.0
	2014-02-07,1438.0
	2014-02-08,1438.0
	2014-02-09,1436.0
	2014-02-10,1470.0
	2014-02-11,1470.0
	2014-02-12,1470.0
	2014-02-13,1573.0
	2014-02-14,1573.0
	2014-02-15,1573.0
	2014-02-16,1569.0
	2014-02-17,1562.0
	2014-02-18,1561.0
	2014-02-19,1545.0
	2014-02-20,1545.0
	2014-02-21,1561.0
	2014-02-22,1751.0
	2014-02-23,1770.0
	2014-02-24,1770.0
	2014-02-25,1770.0
	2014-02-26,1770.0
	2014-02-27,1818.0
	2014-02-28,1904.0
	2014-03-01,1904.0
	2014-03-02,1818.0
	2014-03-03,1633.0
	2014-03-04,1633.0
	2014-03-05,1633.0
	2014-03-06,1678.0
	2014-03-07,1762.0
	2014-03-08,1762.0
	2014-03-09,1678.0
	2014-03-10,1667.0
	2014-03-11,1667.0
	2014-03-12,1667.0
	2014-03-13,1675.0
	2014-03-14,1746.0
	2014-03-15,1746.0
	2014-03-16,1675.0
	2014-03-17,1669.0
	2014-03-18,1666.0
	2014-03-19,1666.0
	2014-03-20,1667.0
	2014-03-21,1667.0
	2014-03-22,1667.0
	2014-03-23,1667.0
	2014-03-24,1645.0
	2014-03-25,1645.0
	2014-03-26,1603.0
	2014-03-27,1645.0
	2014-03-28,1662.0
	2014-03-29,1662.0
	2014-03-30,1625.0
	2014-03-31,1625.0
	2014-04-01,1608.0
	2014-04-02,1608.0
	2014-04-03,1625.0
	2014-04-04,1703.0
	2014-04-05,1703.0
	2014-04-06,1779.0
	2014-04-07,1779.0
	2014-04-08,1704.0
	2014-04-09,1704.0
	2014-04-10,1779.0
	2014-04-11,1837.0
	2014-04-12,2092.0
	2014-04-13,2092.0
	2014-04-14,2203.0
	2014-04-15,2203.0
	2014-04-16,2203.0
	2014-04-17,2269.0
	2014-04-18,2328.0
	2014-04-19,2328.0
	2014-04-20,2328.0
	2014-04-21,1693.0
	2014-04-22,1689.0
	2014-04-23,1689.0
	2014-04-24,1689.0
	2014-04-25,1721.0
	2014-04-26,1737.0
	2014-04-27,1737.0
	2014-04-28,1931.0
	2014-04-29,1931.0
	2014-04-30,1843.0
	2014-05-01,1931.0
	2014-05-02,2119.0
	2014-05-03,2119.0
	2014-05-04,1843.0
	2014-05-05,1705.0
	2014-05-06,1705.0
	2014-05-07,1705.0
	2014-05-08,1785.0
	2014-05-09,1814.0
	2014-05-10,1814.0
	2014-05-11,1785.0
	2014-05-12,1784.0
	2014-05-13,1742.0
	2014-05-14,1729.0
	2014-05-15,1729.0
	2014-05-16,1742.0
	2014-05-17,1742.0
	2014-05-18,1730.0
	2014-05-19,1730.0
	2014-05-20,1730.0
	2014-05-21,1667.0
	2014-05-22,1667.0
	2014-05-23,1784.0
	2014-05-24,1784.0
	2014-05-25,1673.0
	2014-05-26,1714.0
	2014-05-27,1673.0
	2014-05-28,1673.0
	2014-05-29,1673.0
	2014-05-30,1714.0
	2014-05-31,1789.0
	2014-06-01,1789.0
	2014-06-02,1789.0
	2014-06-03,1760.0
	2014-06-04,1760.0
	2014-06-05,1760.0
	2014-06-06,1795.0
	2014-06-07,1795.0
	2014-06-08,1795.0
	2014-06-09,1773.0
	2014-06-10,1773.0
	2014-06-11,1773.0
	2014-06-12,1837.0
	2014-06-13,2132.0
	2014-06-14,2132.0
	2014-06-15,2132.0
	2014-06-16,1951.0
	2014-06-17,1937.0
	2014-06-18,1937.0
	2014-06-19,1951.0
	2014-06-20,2022.0
	2014-06-21,2144.0
	2014-06-22,2144.0
	2014-06-23,2144.0
	2014-06-24,2144.0
	2014-06-25,2144.0
	2014-06-26,2359.0
	2014-06-27,2359.0
	2014-06-28,2359.0
	2014-06-29,1424.0
	2014-06-30,1424.0
	2014-07-01,1424.0
	2014-07-02,1462.0
	2014-07-03,1500.0
	2014-07-04,1500.0
	2014-07-05,1500.0
	2014-07-06,1553.0
	2014-07-07,1553.0
	2014-07-08,1580.0
	2014-07-09,1642.0
	2014-07-10,1711.0
	2014-07-11,1711.0
	2014-07-12,1733.0
	2014-07-13,1711.0
	2014-07-14,1711.0
	2014-07-15,1632.0
	2014-07-16,1698.0
	2014-07-17,1698.0
	2014-07-18,1714.0
	2014-07-19,1759.0
	2014-07-20,1817.0
	2014-07-21,1878.0
	2014-07-22,1817.0
	2014-07-23,1817.0
	2014-07-24,1817.0
	2014-07-25,1908.0
	2014-07-26,1812.0
	2014-07-27,2109.0
	2014-07-28,2234.0
	2014-07-29,2300.0
	2014-07-30,3506.0
	2014-07-31,3652.0
	2014-08-01,3754.0
	2014-08-02,3919.0
	2014-08-03,3953.0
	2014-08-04,3953.0
	2014-08-05,3953.0
	2014-08-06,3919.0
	2014-08-07,3953.0
	2014-08-08,4133.0
	2014-08-09,4558.0
	2014-08-10,4558.0
	2014-08-11,4558.0
	2014-08-12,4558.0
	2014-08-13,4273.0
	2014-08-14,4273.0
	2014-08-15,4677.0
	2014-08-16,4677.0
	2014-08-17,4275.0
	2014-08-18,4820.0
	2014-08-19,4547.0
	2014-08-20,4275.0
	2014-08-21,4316.0
	2014-08-22,4547.0
	2014-08-23,4316.0
	2014-08-24,3806.0
	2014-08-25,3806.0
	2014-08-26,3760.0
	2014-08-27,3628.0
	2014-08-28,3628.0
	2014-08-29,3760.0
	2014-08-30,3760.0
	2014-08-31,3224.0
	2014-09-01,3007.0
	2014-09-02,2816.0
	2014-09-03,2581.0
	2014-09-04,2581.0
	2014-09-05,2581.0
	2014-09-06,2579.0
	2014-09-07,2490.0
	2014-09-08,2365.0
	2014-09-09,2254.0
	2014-09-10,2124.0
	2014-09-11,2124.0
	2014-09-12,2124.0
	2014-09-13,2032.0
	2014-09-14,1984.0
	2014-09-15,1874.0
	2014-09-16,1763.0
	2014-09-17,1745.0
	2014-09-18,1745.0
	2014-09-19,1745.0
	2014-09-20,1747.0
	2014-09-21,1747.0
	2014-09-22,1747.0
	2014-09-23,1674.0
	2014-09-24,1666.0
	2014-09-25,1666.0
	2014-09-26,1659.0
	2014-09-27,1659.0
	2014-09-28,1700.0
	2014-09-29,1742.0
	2014-09-30,1742.0
	2014-10-01,1749.0
	2014-10-02,2070.0
	2014-10-03,2070.0
	2014-10-04,2070.0
	2014-10-05,1725.0
	2014-10-06,1725.0
	2014-10-07,1688.0
	2014-10-08,1688.0
	2014-10-09,1725.0
	2014-10-10,1825.0
	2014-10-11,1688.0
	2014-10-12,1653.0
	2014-10-13,1653.0
	2014-10-14,1628.0
	2014-10-15,1612.0
	2014-10-16,1612.0
	2014-10-17,1628.0
	2014-10-18,1644.0
	2014-10-19,1644.0
	2014-10-20,1681.0
	2014-10-21,1681.0
	2014-10-22,1644.0
	2014-10-23,1681.0
	2014-10-24,1682.0
	2014-10-25,1682.0
	2014-10-26,1617.0
	2014-10-27,1603.0
	2014-10-28,1603.0
	2014-10-29,1603.0
	2014-10-30,1629.0
	2014-10-31,1629.0
	2014-11-01,1629.0
	2014-11-02,1629.0
	2014-11-03,1624.0
	2014-11-04,1604.0
	2014-11-05,1594.0
	2014-11-06,1550.0
	2014-11-07,1550.0
	2014-11-08,1528.0
	2014-11-09,1528.0
	2014-11-10,1472.0
	2014-11-11,1472.0
	2014-11-12,1453.0
	2014-11-13,1453.0
	2014-11-14,1549.0
	2014-11-15,1560.0
	2014-11-16,1635.0
	2014-11-17,1652.0
	2014-11-18,1690.0
	2014-11-19,1690.0
	2014-11-20,1690.0
	2014-11-21,1693.0
	2014-11-22,1652.0
	2014-11-23,1548.0
	2014-11-24,1548.0
	2014-11-25,1476.0
	2014-11-26,1423.0
	2014-11-27,1346.0
	2014-11-28,1302.0
	2014-11-29,1302.0
	2014-11-30,1346.0
	2014-12-01,1411.0
	2014-12-02,1441.0
	2014-12-03,1441.0
	2014-12-04,1456.0
	2014-12-05,1456.0
	2014-12-06,1562.0
	2014-12-07,1562.0
	2014-12-08,1562.0
	2014-12-09,1562.0
	2014-12-10,1518.0
	2014-12-11,1496.0
	2014-12-12,1496.0
	2014-12-13,1484.0
	2014-12-14,1324.0
	2014-12-15,1324.0
	2014-12-16,1324.0
	2014-12-17,1415.0
	2014-12-18,1485.0
	2014-12-19,1544.0
	2014-12-20,1555.0
	2014-12-21,1555.0
	2014-12-22,1555.0
	2014-12-23,1544.0
	2014-12-24,1544.0
	2014-12-25,1544.0
	2014-12-26,1544.0
	2014-12-27,1614.0
	2014-12-28,1614.0
	2014-12-29,1625.0
	2014-12-30,1625.0
	2014-12-31,1665.0
	2015-01-01,1702.0
	2015-01-02,1702.0
	2015-01-03,1771.0
	2015-01-04,1771.0
	2015-01-05,1673.0
	2015-01-06,1663.0
	2015-01-07,1663.0
	2015-01-08,1663.0
	2015-01-09,1633.0
	2015-01-10,1614.0
	2015-01-11,1591.0
	2015-01-12,1614.0
	2015-01-13,1614.0
	2015-01-14,1591.0
	2015-01-15,1632.0
	2015-01-16,1632.0
	2015-01-17,1526.0
	2015-01-18,1526.0
	2015-01-19,1422.0
	2015-01-20,1422.0
	2015-01-21,1523.0
	2015-01-22,1551.0
	2015-01-23,1669.0
	2015-01-24,1801.0
	2015-01-25,1801.0
	2015-01-26,1801.0
	2015-01-27,1821.0
	2015-01-28,1793.0
	2015-01-29,1750.0
	2015-01-30,1793.0
	2015-01-31,1851.0
	2015-02-01,1777.0
	2015-02-02,1777.0
	2015-02-03,1777.0
	2015-02-04,1748.0
	2015-02-05,1748.0
	2015-02-06,1748.0
	2015-02-07,1748.0
	2015-02-08,1748.0
	2015-02-09,1649.0
	2015-02-10,1616.0
	2015-02-11,1616.0
	2015-02-12,1620.0
	2015-02-13,1620.0
	2015-02-14,1612.0
	2015-02-15,1612.0
	2015-02-16,1566.0
	2015-02-17,1566.0
	2015-02-18,1566.0
	2015-02-19,1585.0
	2015-02-20,1598.0
	2015-02-21,1621.0
	2015-02-22,1649.0
	2015-02-23,1652.0
	2015-02-24,1675.0
	2015-02-25,1683.0
	2015-02-26,1728.0
	2015-02-27,1788.0
	2015-02-28,1753.0
	2015-03-01,1753.0
	2015-03-02,1761.0
	2015-03-03,1761.0
	2015-03-04,1761.0
	2015-03-05,1794.0
	2015-03-06,1851.0
	2015-03-07,1895.0
	2015-03-08,1895.0
	2015-03-09,1895.0
	2015-03-10,1850.0
	2015-03-11,1850.0
	2015-03-12,1850.0
	2015-03-13,1909.0
	2015-03-14,1909.0
	2015-03-15,1909.0
	2015-03-16,1780.0
	2015-03-17,1724.0
	2015-03-18,1711.0
	2015-03-19,1711.0
	2015-03-20,1663.0
	2015-03-21,1689.0
	2015-03-22,1689.0
	2015-03-23,1689.0
	2015-03-24,1689.0
	2015-03-25,1724.0
	2015-03-26,1797.0
	2015-03-27,1877.0
	2015-03-28,1891.0
	2015-03-29,1959.0
	2015-03-30,1959.0
	2015-03-31,1955.0
	2015-04-01,1955.0
	2015-04-02,1959.0
	2015-04-03,2175.0
	2015-04-04,2228.0
	2015-04-05,2228.0
	2015-04-06,2242.0
	2015-04-07,2242.0
	2015-04-08,2242.0
	2015-04-09,2370.0
	2015-04-10,2414.0
	2015-04-11,2414.0
	2015-04-12,2414.0
	2015-04-13,2072.0
	2015-04-14,2003.0
	2015-04-15,2003.0
	2015-04-16,2003.0
	2015-04-17,2033.0
	2015-04-18,2033.0
	2015-04-19,2033.0
	2015-04-20,1972.0
	2015-04-21,1972.0
	2015-04-22,1972.0
	2015-04-23,1979.0
	2015-04-24,2047.0
	2015-04-25,2047.0
	2015-04-26,1979.0
	2015-04-27,1990.0
	2015-04-28,1990.0
	2015-04-29,1990.0
	2015-04-30,2378.0
	2015-05-01,2440.0
	2015-05-02,2440.0
	2015-05-03,2440.0
	2015-05-04,2027.0
	2015-05-05,2027.0
	2015-05-06,2004.0
	2015-05-07,2004.0
	2015-05-08,2070.0
	2015-05-09,2070.0
	2015-05-10,2004.0
	2015-05-11,1992.0
	2015-05-12,1992.0
	2015-05-13,1992.0
	2015-05-14,2013.0
	2015-05-15,2084.0
	2015-05-16,2084.0
	2015-05-17,2013.0
	2015-05-18,1926.0
	2015-05-19,1923.0
	2015-05-20,1923.0
	2015-05-21,1923.0
	2015-05-22,1995.0
	2015-05-23,1995.0
	2015-05-24,1995.0
	2015-05-25,1953.0
	2015-05-26,1953.0
	2015-05-27,1891.0
	2015-05-28,1953.0
	2015-05-29,1962.0
	2015-05-30,1994.0
	2015-05-31,1994.0
	2015-06-01,2168.0
	2015-06-02,2139.0
	2015-06-03,2011.0
	2015-06-04,2139.0
	2015-06-05,2170.0
	2015-06-06,2139.0
	2015-06-07,2011.0
	2015-06-08,2006.0
	2015-06-09,2006.0
	2015-06-10,2006.0
	2015-06-11,2047.0
	2015-06-12,2090.0
	2015-06-13,2217.0
	2015-06-14,2217.0
	2015-06-15,2386.0
	2015-06-16,2217.0
	2015-06-17,2214.0
	2015-06-18,1566.0
	2015-06-19,1509.0
	2015-06-20,1509.0
	2015-06-21,1509.0
	2015-06-22,1585.0
	2015-06-23,1617.0
	2015-06-24,1617.0
	2015-06-25,1617.0
	2015-06-26,1618.0
	2015-06-27,1715.0
	2015-06-28,1744.0
	2015-06-29,1744.0
	2015-06-30,1723.0
	2015-07-01,1723.0
	2015-07-02,1723.0
	2015-07-03,1723.0
	2015-07-04,1752.0
	2015-07-05,1752.0
	2015-07-06,1754.0
	2015-07-07,1754.0
	2015-07-08,1788.0
	2015-07-09,1788.0
	2015-07-10,1791.0
	2015-07-11,1903.0
	2015-07-12,1903.0
	2015-07-13,1939.0
	2015-07-14,1939.0
	2015-07-15,1939.0
	2015-07-16,2150.0
	2015-07-17,2291.0
	2015-07-18,2647.0
	2015-07-19,3396.0
	2015-07-20,3513.0
	2015-07-21,3528.0
	2015-07-22,3513.0
	2015-07-23,3513.0
	2015-07-24,3528.0
	2015-07-25,3830.0
	2015-07-26,3830.0
	2015-07-27,3830.0
	2015-07-28,3830.0
	2015-07-29,3759.0
	2015-07-30,3759.0
	2015-07-31,4251.0
	2015-08-01,4327.0
	2015-08-02,4327.0
	2015-08-03,4327.0
	2015-08-04,4196.0
	2015-08-05,4119.0
	2015-08-06,4119.0
	2015-08-07,4196.0
	2015-08-08,4773.0
	2015-08-09,4773.0
	2015-08-10,4773.0
	2015-08-11,4753.0
	2015-08-12,4661.0
	2015-08-13,4661.0
	2015-08-14,4753.0
	2015-08-15,4753.0
	2015-08-16,4581.0
	2015-08-17,4581.0
	2015-08-18,4581.0
	2015-08-19,4573.0
	2015-08-20,4573.0
	2015-08-21,5087.0
	2015-08-22,5087.0
	2015-08-23,4288.0
	2015-08-24,3967.0
	2015-08-25,3634.0
	2015-08-26,3503.0
	2015-08-27,3503.0
	2015-08-28,3503.0
	2015-08-29,3418.0
	2015-08-30,3205.0
	2015-08-31,3054.0
	2015-09-01,2789.0
	2015-09-02,2601.0
	2015-09-03,2601.0
	2015-09-04,2601.0
	2015-09-05,2518.0
	2015-09-06,2495.0
	2015-09-07,2495.0
	2015-09-08,2374.0
	2015-09-09,2231.0
	2015-09-10,2231.0
	2015-09-11,2269.0
	2015-09-12,2269.0
	2015-09-13,2114.0
	2015-09-14,2114.0
	2015-09-15,2114.0
	2015-09-16,1956.0
	2015-09-17,1956.0
	2015-09-18,2120.0
	2015-09-19,2275.0
	2015-09-20,2333.0
	2015-09-21,2348.0
	2015-09-22,2333.0
	2015-09-23,2333.0
	2015-09-24,2122.0
	2015-09-25,2122.0
	2015-09-26,2061.0
	2015-09-27,2061.0
	2015-09-28,2061.0
	2015-09-29,1946.0
	2015-09-30,1932.0
	2015-10-01,1932.0
	2015-10-02,1946.0
	2015-10-03,2028.0
	2015-10-04,2028.0
	2015-10-05,2028.0
	2015-10-06,1899.0
	2015-10-07,1899.0
	2015-10-08,1899.0
	2015-10-09,1912.0
	2015-10-10,1912.0
	2015-10-11,1912.0
	2015-10-12,1831.0
	2015-10-13,1783.0
	2015-10-14,1783.0
	2015-10-15,1783.0
	2015-10-16,1783.0
	2015-10-17,1755.0
	2015-10-18,1746.0
	2015-10-19,1691.0
	2015-10-20,1691.0
	2015-10-21,1633.0
	2015-10-22,1691.0
	2015-10-23,1710.0
	2015-10-24,1710.0
	2015-10-25,1660.0
	2015-10-26,1660.0
	2015-10-27,1660.0
	2015-10-28,1613.0
	2015-10-29,1660.0
	2015-10-30,1613.0
	2015-10-31,1656.0
	2015-11-01,1605.0
	2015-11-02,1656.0
	2015-11-03,1656.0
	2015-11-04,1726.0
	2015-11-05,1922.0
	2015-11-06,1935.0
	2015-11-07,1935.0
	2015-11-08,1922.0
	2015-11-09,1829.0
	2015-11-10,1772.0
	2015-11-11,1766.0
	2015-11-12,1772.0
	2015-11-13,1807.0
	2015-11-14,1766.0
	2015-11-15,1807.0
	2015-11-16,1819.0
	2015-11-17,1819.0
	2015-11-18,1819.0
	2015-11-19,1822.0
	2015-11-20,1854.0
	2015-11-21,1854.0
	2015-11-22,1768.0
	2015-11-23,1778.0
	2015-11-24,1761.0
	2015-11-25,1734.0
	2015-11-26,1761.0
	2015-11-27,1778.0
	2015-11-28,1761.0
	2015-11-29,1734.0
	2015-11-30,1705.0
	2015-12-01,1645.0
	2015-12-02,1645.0
	2015-12-03,1679.0
	2015-12-04,1679.0
	2015-12-05,1689.0
	2015-12-06,1689.0
	2015-12-07,1689.0
	2015-12-08,1689.0
	2015-12-09,1689.0
	2015-12-10,1700.0
	2015-12-11,1749.0
	2015-12-12,1749.0
	2015-12-13,1715.0
	2015-12-14,1715.0
	2015-12-15,1667.0
	2015-12-16,1646.0
	2015-12-17,1667.0
	2015-12-18,1646.0
	2015-12-19,1646.0
	2015-12-20,1726.0
	2015-12-21,1828.0
	2015-12-22,1815.0
	2015-12-23,1815.0
	2015-12-24,1828.0
	2015-12-25,2017.0
	2015-12-26,1815.0
	2015-12-27,1813.0
	2015-12-28,1813.0
	2015-12-29,1813.0
	2015-12-30,1807.0
	2015-12-31,1813.0
	2016-01-01,1835.0
	2016-01-02,1835.0
	2016-01-03,1698.0
	2016-01-04,1740.0
	2016-01-05,1740.0
	2016-01-06,1740.0
	2016-01-07,1762.0
	2016-01-08,1762.0
	2016-01-09,1785.0
	2016-01-10,1806.0
	2016-01-11,1806.0
	2016-01-12,1798.0
	2016-01-13,1798.0
	2016-01-14,1798.0
	2016-01-15,1798.0
	2016-01-16,1798.0
	2016-01-17,1722.0
	2016-01-18,1722.0
	2016-01-19,1722.0
	2016-01-20,1722.0
	2016-01-21,1725.0
	2016-01-22,1747.0
	2016-01-23,1890.0
	2016-01-24,1923.0
	2016-01-25,1944.0
	2016-01-26,1944.0
	2016-01-27,1996.0
	2016-01-28,2002.0
	2016-01-29,2006.0
	2016-01-30,2079.0
	2016-01-31,2079.0
	2016-02-01,2084.0
	2016-02-02,2084.0
	2016-02-03,2084.0
	2016-02-04,2086.0
	2016-02-05,2096.0
	2016-02-06,2096.0
	2016-02-07,2086.0
	2016-02-08,1989.0
	2016-02-09,1878.0
	2016-02-10,1832.0
	2016-02-11,1878.0
	2016-02-12,1832.0
	2016-02-13,1804.0
	2016-02-14,1736.0
	2016-02-15,1736.0
	2016-02-16,1647.0
	2016-02-17,1736.0
	2016-02-18,1774.0
	2016-02-19,1779.0
	2016-02-20,1827.0
	2016-02-21,1827.0
	2016-02-22,1836.0
	2016-02-23,1836.0
	2016-02-24,1827.0
	2016-02-25,1790.0
	2016-02-26,1790.0
	2016-02-27,1790.0
	2016-02-28,1790.0
	2016-02-29,1897.0
	2016-03-01,1923.0
	2016-03-02,1923.0
	2016-03-03,1940.0
	2016-03-04,1973.0
	2016-03-05,1973.0
	2016-03-06,1941.0
	2016-03-07,1941.0
	2016-03-08,1876.0
	2016-03-09,1876.0
	2016-03-10,1876.0
	2016-03-11,1956.0
	2016-03-12,1959.0
	2016-03-13,1959.0
	2016-03-14,2017.0
	2016-03-15,1959.0
	2016-03-16,1959.0
	2016-03-17,2017.0
	2016-03-18,2037.0
	2016-03-19,2037.0
	2016-03-20,2037.0
	2016-03-21,1923.0
	2016-03-22,1923.0
	2016-03-23,1923.0
	2016-03-24,1988.0
	2016-03-25,2019.0
	2016-03-26,2074.0
	2016-03-27,2074.0
	2016-03-28,2074.0
	2016-03-29,2061.0
	2016-03-30,2055.0
	2016-03-31,2055.0
	2016-04-01,2061.0
	2016-04-02,2061.0
	2016-04-03,2055.0
	2016-04-04,2073.0
	2016-04-05,2073.0
	2016-04-06,2073.0
	2016-04-07,2099.0
	2016-04-08,2118.0
	2016-04-09,2152.0
	2016-04-10,2152.0
	2016-04-11,2152.0
	2016-04-12,2152.0
	2016-04-13,2152.0
	2016-04-14,2268.0
	2016-04-15,2269.0
	2016-04-16,2341.0
	2016-04-17,2341.0
	2016-04-18,2341.0
	2016-04-19,2341.0
	2016-04-20,2341.0
	2016-04-21,2344.0
	2016-04-22,2418.0
	2016-04-23,2418.0
	2016-04-24,2344.0
	2016-04-25,2060.0
	2016-04-26,2060.0
	2016-04-27,2060.0
	2016-04-28,2067.0
	2016-04-29,2104.0
	2016-04-30,2224.0
	2016-05-01,2224.0
	2016-05-02,2224.0
	2016-05-03,2104.0
	2016-05-04,2104.0
	2016-05-05,2104.0
	2016-05-06,2059.0
	2016-05-07,2055.0
	2016-05-08,1998.0
	2016-05-09,1959.0
	2016-05-10,1896.0
	2016-05-11,1877.0
	2016-05-12,1877.0
	2016-05-13,1896.0
	2016-05-14,2119.0
	2016-05-15,2119.0
	2016-05-16,2119.0
	2016-05-17,2057.0
	2016-05-18,2057.0
	2016-05-19,2057.0
	2016-05-20,2154.0
	2016-05-21,2154.0
	2016-05-22,2154.0
	2016-05-23,2153.0
	2016-05-24,2153.0
	2016-05-25,2150.0
	2016-05-26,2150.0
	2016-05-27,2190.0
	2016-05-28,2195.0
	2016-05-29,2198.0
	2016-05-30,2311.0
	2016-05-31,2311.0
	2016-06-01,2311.0
	2016-06-02,2317.0
	2016-06-03,2355.0
	2016-06-04,2355.0
	2016-06-05,2355.0
	2016-06-06,2209.0
	2016-06-07,1662.0
	2016-06-08,1662.0
	2016-06-09,1662.0
	2016-06-10,1713.0
	2016-06-11,1717.0
	2016-06-12,1738.0
	2016-06-13,1801.0
	2016-06-14,1829.0
	2016-06-15,1833.0
	2016-06-16,1835.0
	2016-06-17,1835.0
	2016-06-18,1882.0
	2016-06-19,1897.0
	2016-06-20,1906.0
	2016-06-21,1964.0
	2016-06-22,1964.0
	2016-06-23,1964.0
	2016-06-24,1964.0
	2016-06-25,1989.0
	2016-06-26,1916.0
	2016-06-27,1989.0
	2016-06-28,1927.0
	2016-06-29,2001.0
	2016-06-30,2010.0
	2016-07-01,2010.0
	2016-07-02,2010.0
	2016-07-03,2119.0
	2016-07-04,2294.0
	2016-07-05,2468.0
	2016-07-06,2482.0
	2016-07-07,2862.0
	2016-07-08,2922.0
	2016-07-09,3302.0
	2016-07-10,3302.0
	2016-07-11,3302.0
	2016-07-12,3302.0
	2016-07-13,3302.0
	2016-07-14,3354.0
	2016-07-15,3363.0
	2016-07-16,3654.0
	2016-07-17,3654.0
	2016-07-18,3654.0
	2016-07-19,3652.0
	2016-07-20,3641.0
	2016-07-21,3641.0
	2016-07-22,3641.0
	2016-07-23,3894.0
	2016-07-24,3894.0
	2016-07-25,3894.0
	2016-07-26,3894.0
	2016-07-27,3701.0
	2016-07-28,3701.0
	2016-07-29,3916.0
	2016-07-30,4558.0
	2016-07-31,4558.0
	2016-08-01,4558.0
	2016-08-02,4420.0
	2016-08-03,4178.0
	2016-08-04,4178.0
	2016-08-05,4420.0
	2016-08-06,5218.0
	2016-08-07,5218.0
	2016-08-08,5218.0
	2016-08-09,4986.0
	2016-08-10,4809.0
	2016-08-11,4809.0
	2016-08-12,4986.0
	2016-08-13,4986.0
	2016-08-14,4977.0
	2016-08-15,4977.0
	2016-08-16,4720.0
	2016-08-17,4624.0
	2016-08-18,4624.0
	2016-08-19,4720.0
	2016-08-20,4720.0
	2016-08-21,4578.0
	2016-08-22,4578.0
	2016-08-23,4225.0
	2016-08-24,4186.0
	2016-08-25,4186.0
	2016-08-26,4225.0
	2016-08-27,4225.0
	2016-08-28,3733.0
	2016-08-29,3575.0
	2016-08-30,3222.0
	2016-08-31,3207.0
	2016-09-01,3207.0
	2016-09-02,3222.0
	2016-09-03,3222.0
	2016-09-04,2924.0
	2016-09-05,2791.0
	2016-09-06,2791.0
	2016-09-07,2791.0
	2016-09-08,2917.0
	2016-09-09,2917.0
	2016-09-10,2917.0
	2016-09-11,2608.0
	2016-09-12,2220.0
	2016-09-13,2220.0
	2016-09-14,2220.0
	2016-09-15,2387.0
	2016-09-16,2443.0
	2016-09-17,2443.0
	2016-09-18,2397.0
	2016-09-19,2397.0
	2016-09-20,2291.0
	2016-09-21,2242.0
	2016-09-22,2242.0
	2016-09-23,2242.0
	2016-09-24,2101.0
	2016-09-25,2054.0
	2016-09-26,2006.0
	2016-09-27,1983.0
	2016-09-28,1966.0
	2016-09-29,1966.0
	2016-09-30,1983.0
	2016-10-01,2047.0
	2016-10-02,2047.0
	2016-10-03,2047.0
	2016-10-04,1829.0
	2016-10-05,1789.0
	2016-10-06,1789.0
	2016-10-07,1829.0
	2016-10-08,1883.0
	2016-10-09,1883.0
	2016-10-10,1883.0
	2016-10-11,1772.0
	2016-10-12,1740.0
	2016-10-13,1740.0
	2016-10-14,1740.0
	2016-10-15,1799.0
	2016-10-16,1799.0
	2016-10-17,1799.0
	2016-10-18,1793.0
	2016-10-19,1775.0
	2016-10-20,1775.0
	2016-10-21,1793.0
	2016-10-22,1793.0
	2016-10-23,1716.0
	2016-10-24,1743.0
	2016-10-25,1740.0
	2016-10-26,1740.0
	2016-10-27,1743.0
	2016-10-28,1821.0
	2016-10-29,1821.0
	2016-10-30,1827.0
	2016-10-31,1827.0
	2016-11-01,1827.0
	2016-11-02,1799.0
	2016-11-03,1827.0
	2016-11-04,1746.0
	2016-11-05,1751.0
	2016-11-06,1734.0
	2016-11-07,1742.0
	2016-11-08,1740.0
	2016-11-09,1740.0
	2016-11-10,1740.0
	2016-11-11,1740.0
	2016-11-12,1732.0
	2016-11-13,1732.0
	2016-11-14,1752.0
	2016-11-15,1752.0
	2016-11-16,1755.0
	2016-11-17,1923.0
	2016-11-18,1924.0
	2016-11-19,1924.0
	2016-11-20,1924.0
	2016-11-21,1806.0
	2016-11-22,1759.0
	2016-11-23,1615.0
	2016-11-24,1615.0
	2016-11-25,1615.0
	2016-11-26,1654.0
	2016-11-27,1654.0
	2016-11-28,1659.0
	2016-11-29,1747.0
	2016-11-30,1747.0
	2016-12-01,1747.0
	2016-12-02,1610.0
	2016-12-03,1610.0
	2016-12-04,1610.0
	2016-12-05,1666.0
	2016-12-06,1667.0
	2016-12-07,1783.0
	2016-12-08,1803.0
	2016-12-09,1868.0
	2016-12-10,1868.0
	2016-12-11,2092.0
	2016-12-12,2092.0
	2016-12-13,1912.0
	2016-12-14,1762.0
	2016-12-15,1715.0
	2016-12-16,1611.0
	2016-12-17,1611.0
	2016-12-18,1611.0
	2016-12-19,1692.0
	2016-12-20,1701.0
	2016-12-21,1742.0
	2016-12-22,1798.0
	2016-12-23,1809.0
	2016-12-24,1834.0
	2016-12-25,1834.0
	2016-12-26,1834.0
	2016-12-27,1834.0
	2016-12-28,1854.0
	2016-12-29,1796.0
	2016-12-30,1936.0
	2016-12-31,1936.0


==> rawdata.txt <==
	date,value
	2013-01-01,1319
	2013-01-02,1537
	2013-01-03,1572
	2013-01-04,1465
	2013-01-05,1625
	2013-01-07,1352
	2013-01-08,1422
	2013-01-09,1396
	2013-01-10,1569
	2013-01-11,1557
	2013-01-12,1595
	2013-01-13,1500
	2013-01-14,1365
	2013-01-15,1441
	2013-01-16,1447
	2013-01-17,1493
	2013-01-18,1264
	2013-01-19,1090
	2013-01-20,1281
	2013-01-21,1412
	2013-01-22,1567
	2013-01-23,1871
	2013-01-24,1257
	2013-01-25,1160
	2013-01-26,1472
	2013-01-27,1609
	2013-01-28,1589
	2013-01-29,1657
	2013-01-30,1658
	2013-01-31,1778
	2013-02-01,1672
	2013-02-02,1950
	2013-02-03,2043
	2013-02-04,1417
	2013-02-05,1648
	2013-02-06,1522
	2013-02-07,1572
	2013-02-08,1614
	2013-02-09,1656
	2013-02-10,1656
	2013-02-11,1528
	2013-02-12,1476
	2013-02-13,1494
	2013-02-14,1623
	2013-02-15,1482
	2013-02-16,1806
	2013-02-17,1854
	2013-02-18,1527
	2013-02-19,1548
	2013-02-20,1538
	2013-02-21,1638
	2013-02-22,1524
	2013-02-23,1470
	2013-02-24,1702
	2013-02-25,1645
	2013-02-26,1586
	2013-02-27,1496
	2013-02-28,1656
	2013-03-01,1620
	2013-03-02,1678
	2013-03-03,1804
	2013-03-04,1490
	2013-03-05,1520
	2013-03-06,1437
	2013-03-07,1554
	2013-03-08,1540
	2013-03-09,1675
	2013-03-10,1621
	2013-03-11,1535
	2013-03-12,1490
	2013-03-13,1563
	2013-03-14,1680
	2013-03-15,1642
	2013-03-16,1870
	2013-03-17,1786
	2013-03-18,1612
	2013-03-19,1623
	2013-03-20,1673
	2013-03-21,1873
	2013-03-22,1687
	2013-03-23,1683
	2013-03-24,1569
	2013-03-25,1697
	2013-03-26,1711
	2013-03-27,1671
	2013-03-28,1718
	2013-03-29,1715
	2013-03-30,1830
	2013-03-31,1839
	2013-04-01,1702
	2013-04-02,1765
	2013-04-03,1658
	2013-04-04,1674
	2013-04-05,1678
	2013-04-06,2122
	2013-04-07,2120
	2013-04-08,1997
	2013-04-09,2082
	2013-04-10,2251
	2013-04-11,2493
	2013-04-12,2500
	2013-04-13,3106
	2013-04-14,2870
	2013-04-15,2230
	2013-04-16,2179
	2013-04-17,2147
	2013-04-18,2316
	2013-04-19,2272
	2013-04-20,2625
	2013-04-21,2622
	2013-04-22,1927
	2013-04-23,1720
	2013-04-24,1766
	2013-04-25,1964
	2013-04-26,1852
	2013-04-27,2003
	2013-04-28,1986
	2013-04-29,1765
	2013-04-30,1836
	2013-05-01,2149
	2013-05-02,1913
	2013-05-03,1881
	2013-05-04,2285
	2013-05-05,2346
	2013-05-06,1869
	2013-05-07,1863
	2013-05-08,1779
	2013-05-09,2003
	2013-05-10,1905
	2013-05-11,2199
	2013-05-12,2480
	2013-05-13,1760
	2013-05-14,1753
	2013-05-15,1728
	2013-05-16,1832
	2013-05-17,1710
	2013-05-18,1908
	2013-05-19,2135
	2013-05-20,1748
	2013-05-21,1570
	2013-05-22,1683
	2013-05-23,1812
	2013-05-24,1693
	2013-05-25,1980
	2013-05-26,2106
	2013-05-27,1765
	2013-05-28,1704
	2013-05-29,1703
	2013-05-30,1784
	2013-05-31,1881
	2013-06-01,2196
	2013-06-02,2573
	2013-06-03,1815
	2013-06-04,1619
	2013-06-05,1773
	2013-06-06,1877
	2013-06-07,1865
	2013-06-08,2064
	2013-06-09,2215
	2013-06-10,1734
	2013-06-11,1743
	2013-06-12,1829
	2013-06-13,1911
	2013-06-14,1821
	2013-06-15,2277
	2013-06-16,2557
	2013-06-17,1919
	2013-06-18,1768
	2013-06-19,1810
	2013-06-20,2013
	2013-06-21,2001
	2013-06-22,2514
	2013-06-23,3042
	2013-06-24,2412
	2013-06-25,2258
	2013-06-26,2181
	2013-06-27,2375
	2013-06-28,2416
	2013-06-29,3070
	2013-06-30,3989
	2013-07-01,2521
	2013-07-02,2425
	2013-07-03,2573
	2013-07-04,2736
	2013-07-05,2851
	2013-07-06,3560
	2013-07-07,4673
	2013-07-08,3020
	2013-07-09,2466
	2013-07-10,1504
	2013-07-11,1581
	2013-07-12,1605
	2013-07-13,1670
	2013-07-14,1547
	2013-07-15,1825
	2013-07-16,1658
	2013-07-17,1706
	2013-07-18,1671
	2013-07-19,1712
	2013-07-20,1750
	2013-07-21,1707
	2013-07-22,1832
	2013-07-23,1724
	2013-07-24,1727
	2013-07-25,1766
	2013-07-26,1684
	2013-07-27,1780
	2013-07-28,1797
	2013-07-29,1975
	2013-07-30,1654
	2013-07-31,1827
	2013-08-01,2001
	2013-08-02,1829
	2013-08-03,2014
	2013-08-04,1956
	2013-08-05,2122
	2013-08-06,2304
	2013-08-07,2417
	2013-08-08,1784
	2013-08-09,2191
	2013-08-10,4262
	2013-08-11,4869
	2013-08-12,4214
	2013-08-13,4413
	2013-08-14,4698
	2013-08-15,4628
	2013-08-16,4281
	2013-08-17,5274
	2013-08-18,5632
	2013-08-19,4870
	2013-08-20,5299
	2013-08-21,5018
	2013-08-22,4475
	2013-08-23,4018
	2013-08-24,4748
	2013-08-25,4954
	2013-08-26,3857
	2013-08-27,3582
	2013-08-28,3459
	2013-08-29,3396
	2013-08-30,3273
	2013-08-31,3833
	2013-09-01,4200
	2013-09-02,2975
	2013-09-03,2825
	2013-09-04,2568
	2013-09-05,2653
	2013-09-06,2126
	2013-09-07,2642
	2013-09-08,2861
	2013-09-09,2201
	2013-09-10,2062
	2013-09-11,1975
	2013-09-12,2052
	2013-09-13,2015
	2013-09-14,2028
	2013-09-15,2124
	2013-09-16,1787
	2013-09-17,1701
	2013-09-18,1620
	2013-09-19,1682
	2013-09-20,1634
	2013-09-21,1917
	2013-09-22,2104
	2013-09-23,1667
	2013-09-24,1566
	2013-09-25,1621
	2013-09-26,1516
	2013-09-27,1461
	2013-09-28,1503
	2013-09-29,1543
	2013-09-30,1472
	2013-10-01,1569
	2013-10-02,1477
	2013-10-03,1510
	2013-10-04,1453
	2013-10-05,1602
	2013-10-06,1657
	2013-10-07,1554
	2013-10-08,1475
	2013-10-09,1553
	2013-10-10,1649
	2013-10-11,1618
	2013-10-12,2033
	2013-10-13,1794
	2013-10-14,1917
	2013-10-15,1991
	2013-10-16,714
	2013-10-17,1143
	2013-10-18,1446
	2013-10-19,1673
	2013-10-20,2121
	2013-10-21,1503
	2013-10-22,1536
	2013-10-23,1489
	2013-10-24,1452
	2013-10-25,1452
	2013-10-26,1411
	2013-10-27,1471
	2013-10-28,1493
	2013-10-29,1419
	2013-10-30,1480
	2013-10-31,1615
	2013-11-01,1472
	2013-11-02,1721
	2013-11-03,1674
	2013-11-04,1585
	2013-11-05,1542
	2013-11-06,1694
	2013-11-07,1620
	2013-11-08,1501
	2013-11-09,1651
	2013-11-10,1598
	2013-11-11,1457
	2013-11-12,1478
	2013-11-13,1422
	2013-11-14,1511
	2013-11-15,1407
	2013-11-16,1794
	2013-11-17,1470
	2013-11-18,1492
	2013-11-19,1391
	2013-11-20,1439
	2013-11-21,1484
	2013-11-22,1301
	2013-11-23,1148
	2013-11-24,1285
	2013-11-25,1340
	2013-11-26,1362
	2013-11-27,1425
	2013-11-28,1417
	2013-11-29,1355
	2013-11-30,1507
	2013-12-01,1484
	2013-12-02,1412
	2013-12-03,1413
	2013-12-04,1384
	2013-12-05,1443
	2013-12-06,1354
	2013-12-07,1478
	2013-12-08,1484
	2013-12-09,1353
	2013-12-10,1408
	2013-12-11,1348
	2013-12-12,1389
	2013-12-13,1304
	2013-12-14,1453
	2013-12-15,1532
	2013-12-16,1417
	2013-12-17,1436
	2013-12-18,1414
	2013-12-19,1381
	2013-12-20,1308
	2013-12-21,1457
	2013-12-22,1486
	2013-12-23,1493
	2013-12-24,1484
	2013-12-25,1185
	2013-12-26,1415
	2013-12-27,1422
	2013-12-28,1681
	2013-12-29,1639
	2013-12-30,1755
	2013-12-31,1850
	2014-01-01,1585
	2014-01-02,1663
	2014-01-03,1553
	2014-01-04,1762
	2014-01-05,1733
	2014-01-06,1409
	2014-01-07,1558
	2014-01-08,1428
	2014-01-09,1433
	2014-01-10,1447
	2014-01-11,1583
	2014-01-12,1567
	2014-01-13,1600
	2014-01-14,1180
	2014-01-15,1613
	2014-01-16,1428
	2014-01-17,1177
	2014-01-18,1245
	2014-01-19,1186
	2014-01-20,1360
	2014-01-21,1388
	2014-01-22,1368
	2014-01-23,1414
	2014-01-24,1509
	2014-01-25,1489
	2014-01-26,1488
	2014-01-27,1424
	2014-01-28,1478
	2014-01-29,1385
	2014-01-30,1347
	2014-01-31,1303
	2014-02-01,1396
	2014-02-02,1593
	2014-02-03,1387
	2014-02-04,1478
	2014-02-05,1360
	2014-02-06,1438
	2014-02-07,1423
	2014-02-08,1569
	2014-02-09,1539
	2014-02-10,1357
	2014-02-11,1436
	2014-02-12,1470
	2014-02-13,1573
	2014-02-14,1595
	2014-02-15,1661
	2014-02-16,1562
	2014-02-17,1569
	2014-02-18,1499
	2014-02-19,1399
	2014-02-20,1561
	2014-02-21,1545
	2014-02-22,1911
	2014-02-23,1885
	2014-02-24,1751
	2014-02-25,1770
	2014-02-26,1715
	2014-02-27,1918
	2014-02-28,1818
	2014-03-01,1915
	2014-03-02,1904
	2014-03-03,1459
	2014-03-04,1567
	2014-03-05,1633
	2014-03-06,1762
	2014-03-07,1678
	2014-03-08,1955
	2014-03-09,1906
	2014-03-10,1534
	2014-03-11,1667
	2014-03-12,1594
	2014-03-13,1746
	2014-03-14,1675
	2014-03-15,1914
	2014-03-16,1918
	2014-03-17,1666
	2014-03-18,1669
	2014-03-19,1576
	2014-03-20,1646
	2014-03-21,1667
	2014-03-22,1854
	2014-03-23,1848
	2014-03-24,1527
	2014-03-25,1603
	2014-03-26,1645
	2014-03-27,1686
	2014-03-28,1424
	2014-03-29,1740
	2014-03-30,1662
	2014-03-31,1608
	2014-04-01,1625
	2014-04-02,1489
	2014-04-03,1463
	2014-04-04,1703
	2014-04-05,1946
	2014-04-06,1994
	2014-04-07,1579
	2014-04-08,1779
	2014-04-09,1698
	2014-04-10,1704
	2014-04-11,1837
	2014-04-12,2322
	2014-04-13,2388
	2014-04-14,2092
	2014-04-15,2074
	2014-04-16,2203
	2014-04-17,2269
	2014-04-18,2328
	2014-04-19,2981
	2014-04-20,2902
	2014-04-21,1693
	2014-04-22,1666
	2014-04-23,1689
	2014-04-24,1623
	2014-04-25,1721
	2014-04-26,1996
	2014-04-27,2133
	2014-04-28,1737
	2014-04-29,1724
	2014-04-30,1931
	2014-05-01,2377
	2014-05-02,1843
	2014-05-03,2119
	2014-05-04,2422
	2014-05-05,1607
	2014-05-06,1646
	2014-05-07,1705
	2014-05-08,1814
	2014-05-09,1785
	2014-05-10,2137
	2014-05-11,2270
	2014-05-12,1784
	2014-05-13,1711
	2014-05-14,1657
	2014-05-15,1742
	2014-05-16,1729
	2014-05-17,1923
	2014-05-18,2271
	2014-05-19,1730
	2014-05-20,1581
	2014-05-21,1554
	2014-05-22,1784
	2014-05-23,1667
	2014-05-24,1889
	2014-05-25,2018
	2014-05-26,1673
	2014-05-27,1616
	2014-05-28,1714
	2014-05-29,1673
	2014-05-30,41
	2014-05-31,1965
	2014-06-01,2193
	2014-06-02,1789
	2014-06-03,1702
	2014-06-04,1670
	2014-06-05,1760
	2014-06-06,1795
	2014-06-07,2159
	2014-06-08,2291
	2014-06-09,1740
	2014-06-10,1721
	2014-06-11,1773
	2014-06-12,1837
	2014-06-13,2132
	2014-06-14,2501
	2014-06-15,2668
	2014-06-16,1937
	2014-06-17,1830
	2014-06-18,1951
	2014-06-19,1937
	2014-06-20,2022
	2014-06-21,2375
	2014-06-22,2875
	2014-06-23,2144
	2014-06-24,2011
	2014-06-25,2009
	2014-06-26,2428
	2014-06-27,2359
	2014-06-28,2377
	2014-06-29,1136
	2014-06-30,1424
	2014-07-01,1347
	2014-07-02,1539
	2014-07-03,1500
	2014-07-04,1462
	2014-07-05,1553
	2014-07-06,1490
	2014-07-07,1642
	2014-07-08,1580
	2014-07-09,1531
	2014-07-10,1733
	2014-07-11,1772
	2014-07-12,1711
	2014-07-13,1578
	2014-07-14,1780
	2014-07-15,1596
	2014-07-16,1714
	2014-07-17,1632
	2014-07-18,1698
	2014-07-19,1941
	2014-07-20,1759
	2014-07-21,1878
	2014-07-22,1817
	2014-07-23,1908
	2014-07-24,1812
	2014-07-25,1784
	2014-07-26,2234
	2014-07-27,2300
	2014-07-28,1594
	2014-07-29,2109
	2014-07-30,3754
	2014-07-31,3652
	2014-08-01,3506
	2014-08-02,4106
	2014-08-03,4617
	2014-08-04,3919
	2014-08-05,3953
	2014-08-06,3816
	2014-08-07,4133
	2014-08-08,3905
	2014-08-09,4783
	2014-08-10,5296
	2014-08-11,4558
	2014-08-12,4270
	2014-08-13,4273
	2014-08-14,4677
	2014-08-15,4046
	2014-08-16,4847
	2014-08-17,5676
	2014-08-18,4275
	2014-08-19,4147
	2014-08-20,4820
	2014-08-21,4547
	2014-08-22,3667
	2014-08-23,4316
	2014-08-24,5149
	2014-08-25,3806
	2014-08-26,3628
	2014-08-27,3453
	2014-08-28,3760
	2014-08-29,3224
	2014-08-30,3976
	2014-08-31,4318
	2014-09-01,3007
	2014-09-02,2816
	2014-09-03,2581
	2014-09-04,2579
	2014-09-05,2490
	2014-09-06,2829
	2014-09-07,3098
	2014-09-08,2365
	2014-09-09,2254
	2014-09-10,2124
	2014-09-11,2032
	2014-09-12,1984
	2014-09-13,2302
	2014-09-14,2343
	2014-09-15,1874
	2014-09-16,1763
	2014-09-17,1745
	2014-09-18,1694
	2014-09-19,1742
	2014-09-20,1839
	2014-09-21,1747
	2014-09-22,1806
	2014-09-23,1674
	2014-09-24,1666
	2014-09-25,1647
	2014-09-26,1659
	2014-09-27,1834
	2014-09-28,1642
	2014-09-29,1742
	2014-09-30,1700
	2014-10-01,1749
	2014-10-02,2070
	2014-10-03,2432
	2014-10-04,2341
	2014-10-05,749
	2014-10-06,1324
	2014-10-07,1725
	2014-10-08,1899
	2014-10-09,1688
	2014-10-10,1581
	2014-10-11,1825
	2014-10-12,1828
	2014-10-13,1653
	2014-10-14,1527
	2014-10-15,1612
	2014-10-16,1628
	2014-10-17,1565
	2014-10-18,1701
	2014-10-19,1703
	2014-10-20,1644
	2014-10-21,1644
	2014-10-22,1681
	2014-10-23,1682
	2014-10-24,1617
	2014-10-25,1740
	2014-10-26,1724
	2014-10-27,1603
	2014-10-28,1532
	2014-10-29,1438
	2014-10-30,1639
	2014-10-31,1629
	2014-11-01,1705
	2014-11-02,1629
	2014-11-03,1624
	2014-11-04,1445
	2014-11-05,1604
	2014-11-06,1472
	2014-11-07,1594
	2014-11-08,1550
	2014-11-09,1472
	2014-11-10,1528
	2014-11-11,1453
	2014-11-12,1354
	2014-11-13,1549
	2014-11-14,1431
	2014-11-15,1652
	2014-11-16,1560
	2014-11-17,1635
	2014-11-18,1690
	2014-11-19,1726
	2014-11-20,1739
	2014-11-21,1532
	2014-11-22,1652
	2014-11-23,1693
	2014-11-24,1476
	2014-11-25,1548
	2014-11-26,1423
	2014-11-27,1302
	2014-11-28,1130
	2014-11-29,1346
	2014-11-30,1115
	2014-12-01,1411
	2014-12-02,1497
	2014-12-03,1441
	2014-12-04,1456
	2014-12-05,1415
	2014-12-06,1628
	2014-12-07,1562
	2014-12-08,1588
	2014-12-09,1481
	2014-12-10,1518
	2014-12-11,1682
	2014-12-12,1484
	2014-12-13,1496
	2014-12-14,1069
	2014-12-15,1284
	2014-12-16,1324
	2014-12-17,1485
	2014-12-18,1594
	2014-12-19,1415
	2014-12-20,1555
	2014-12-21,1544
	2014-12-22,1619
	2014-12-23,1595
	2014-12-24,1544
	2014-12-25,1528
	2014-12-26,1494
	2014-12-27,1728
	2014-12-28,1625
	2014-12-29,1614
	2014-12-30,1581
	2014-12-31,1702
	2015-01-01,1665
	2015-01-02,1771
	2015-01-03,1996
	2015-01-04,1506
	2015-01-05,1887
	2015-01-06,1673
	2015-01-07,1633
	2015-01-08,1663
	2015-01-09,1541
	2015-01-10,1664
	2015-01-11,1614
	2015-01-12,1585
	2015-01-13,1591
	2015-01-14,1632
	2015-01-15,1659
	2015-01-16,1526
	2015-01-17,1642
	2015-01-18,1307
	2015-01-19,1419
	2015-01-20,1551
	2015-01-21,1422
	2015-01-22,1523
	2015-01-23,1669
	2015-01-24,1801
	2015-01-25,1841
	2015-01-26,1821
	2015-01-27,1719
	2015-01-28,1793
	2015-01-29,1904
	2015-01-30,1683
	2015-01-31,1750
	2015-02-01,1911
	2015-02-02,1851
	2015-02-03,1777
	2015-02-04,1664
	2015-02-05,1733
	2015-02-06,1748
	2015-02-07,1833
	2015-02-08,2027
	2015-02-09,1616
	2015-02-10,1584
	2015-02-11,1649
	2015-02-12,1586
	2015-02-13,1620
	2015-02-14,1741
	2015-02-15,1612
	2015-02-16,1566
	2015-02-17,1515
	2015-02-18,1444
	2015-02-19,1621
	2015-02-20,1598
	2015-02-21,1585
	2015-02-22,1652
	2015-02-23,1649
	2015-02-24,1675
	2015-02-25,1788
	2015-02-26,1728
	2015-02-27,1683
	2015-02-28,1919
	2015-03-01,1960
	2015-03-02,1753
	2015-03-03,1654
	2015-03-04,1761
	2015-03-05,1794
	2015-03-06,1851
	2015-03-07,2181
	2015-03-08,2126
	2015-03-09,1895
	2015-03-10,1716
	2015-03-11,1822
	2015-03-12,1850
	2015-03-13,1909
	2015-03-14,2012
	2015-03-15,2073
	2015-03-16,1780
	2015-03-17,1724
	2015-03-18,1568
	2015-03-19,1640
	2015-03-20,1711
	2015-03-21,1776
	2015-03-22,1663
	2015-03-23,1689
	2015-03-24,1576
	2015-03-25,1724
	2015-03-26,1797
	2015-03-27,1877
	2015-03-28,2166
	2015-03-29,2155
	2015-03-30,1891
	2015-03-31,1959
	2015-04-01,1923
	2015-04-02,1955
	2015-04-03,2175
	2015-04-04,2695
	2015-04-05,2553
	2015-04-06,2228
	2015-04-07,2221
	2015-04-08,2242
	2015-04-09,2370
	2015-04-10,2414
	2015-04-11,2658
	2015-04-12,2899
	2015-04-13,2072
	2015-04-14,2003
	2015-04-15,1892
	2015-04-16,1979
	2015-04-17,2033
	2015-04-18,2216
	2015-04-19,2346
	2015-04-20,1899
	2015-04-21,1972
	2015-04-22,1842
	2015-04-23,2047
	2015-04-24,1979
	2015-04-25,2197
	2015-04-26,2170
	2015-04-27,1928
	2015-04-28,1940
	2015-04-29,1990
	2015-04-30,2378
	2015-05-01,2667
	2015-05-02,2440
	2015-05-03,3140
	2015-05-04,2027
	2015-05-05,1917
	2015-05-06,1954
	2015-05-07,2070
	2015-05-08,2004
	2015-05-09,2163
	2015-05-10,2477
	2015-05-11,1992
	2015-05-12,1961
	2015-05-13,1917
	2015-05-14,2084
	2015-05-15,2013
	2015-05-16,2346
	2015-05-17,2651
	2015-05-18,1926
	2015-05-19,1873
	2015-05-20,1863
	2015-05-21,1923
	2015-05-22,1995
	2015-05-23,2196
	2015-05-24,2230
	2015-05-25,1863
	2015-05-26,1953
	2015-05-27,1891
	2015-05-28,1962
	2015-05-29,1764
	2015-05-30,2168
	2015-05-31,2505
	2015-06-01,1994
	2015-06-02,1951
	2015-06-03,2170
	2015-06-04,2139
	2015-06-05,2011
	2015-06-06,2230
	2015-06-07,2642
	2015-06-08,2003
	2015-06-09,42
	2015-06-10,2006
	2015-06-11,2047
	2015-06-12,2090
	2015-06-13,2429
	2015-06-14,2684
	2015-06-15,2217
	2015-06-16,2214
	2015-06-17,2386
	2015-06-18,1566
	2015-06-19,1384
	2015-06-20,1509
	2015-06-21,1441
	2015-06-22,1619
	2015-06-23,1585
	2015-06-24,1618
	2015-06-25,1617
	2015-06-26,1576
	2015-06-27,1744
	2015-06-28,1715
	2015-06-29,1874
	2015-06-30,1850
	2015-07-01,1723
	2015-07-02,1687
	2015-07-03,1722
	2015-07-04,1793
	2015-07-05,1752
	2015-07-06,1848
	2015-07-07,1670
	2015-07-08,1754
	2015-07-09,1791
	2015-07-10,1788
	2015-07-11,2019
	2015-07-12,1903
	2015-07-13,1939
	2015-07-14,1875
	2015-07-15,2150
	2015-07-16,2647
	2015-07-17,1789
	2015-07-18,2291
	2015-07-19,3718
	2015-07-20,3528
	2015-07-21,3396
	2015-07-22,3513
	2015-07-23,3528
	2015-07-24,3472
	2015-07-25,4327
	2015-07-26,5002
	2015-07-27,3830
	2015-07-28,3759
	2015-07-29,3741
	2015-07-30,4251
	2015-07-31,3517
	2015-08-01,4764
	2015-08-02,5542
	2015-08-03,4327
	2015-08-04,4113
	2015-08-05,4119
	2015-08-06,4196
	2015-08-07,4022
	2015-08-08,4935
	2015-08-09,5882
	2015-08-10,4773
	2015-08-11,4661
	2015-08-12,4428
	2015-08-13,4753
	2015-08-14,4475
	2015-08-15,5200
	2015-08-16,5591
	2015-08-17,4581
	2015-08-18,4221
	2015-08-19,4573
	2015-08-20,5494
	2015-08-21,4288
	2015-08-22,5087
	2015-08-23,5232
	2015-08-24,3967
	2015-08-25,3634
	2015-08-26,3503
	2015-08-27,3418
	2015-08-28,3205
	2015-08-29,3896
	2015-08-30,3987
	2015-08-31,3054
	2015-09-01,2789
	2015-09-02,2601
	2015-09-03,2518
	2015-09-04,2098
	2015-09-05,2775
	2015-09-06,2981
	2015-09-07,2495
	2015-09-08,2231
	2015-09-09,2126
	2015-09-10,2374
	2015-09-11,1993
	2015-09-12,2269
	2015-09-13,2341
	2015-09-14,2114
	2015-09-15,1956
	2015-09-16,1877
	2015-09-17,2120
	2015-09-18,1943
	2015-09-19,2348
	2015-09-20,2275
	2015-09-21,2333
	2015-09-22,2676
	2015-09-23,2761
	2015-09-24,854
	2015-09-25,1324
	2015-09-26,2122
	2015-09-27,2519
	2015-09-28,2061
	2015-09-29,1809
	2015-09-30,1946
	2015-10-01,1932
	2015-10-02,1813
	2015-10-03,2050
	2015-10-04,2082
	2015-10-05,2028
	2015-10-06,1770
	2015-10-07,1768
	2015-10-08,1899
	2015-10-09,1912
	2015-10-10,1977
	2015-10-11,2003
	2015-10-12,1831
	2015-10-13,1738
	2015-10-14,1783
	2015-10-15,1755
	2015-10-16,1783
	2015-10-17,1854
	2015-10-18,1746
	2015-10-19,1574
	2015-10-20,1633
	2015-10-21,1691
	2015-10-22,1767
	2015-10-23,1536
	2015-10-24,1755
	2015-10-25,1710
	2015-10-26,1613
	2015-10-27,1660
	2015-10-28,1613
	2015-10-29,1701
	2015-10-30,1605
	2015-10-31,1771
	2015-11-01,1490
	2015-11-02,1656
	2015-11-03,1579
	2015-11-04,1726
	2015-11-05,1935
	2015-11-06,1922
	2015-11-07,1947
	2015-11-08,2120
	2015-11-09,1670
	2015-11-10,1772
	2015-11-11,1829
	2015-11-12,1766
	2015-11-13,1656
	2015-11-14,2003
	2015-11-15,1807
	2015-11-16,1694
	2015-11-17,1819
	2015-11-18,1822
	2015-11-19,1854
	2015-11-20,1768
	2015-11-21,1913
	2015-11-22,2049
	2015-11-23,1660
	2015-11-24,1653
	2015-11-25,1778
	2015-11-26,1761
	2015-11-27,1734
	2015-11-28,1915
	2015-11-29,1785
	2015-11-30,1624
	2015-12-01,1705
	2015-12-02,1645
	2015-12-03,1645
	2015-12-04,1679
	2015-12-05,1906
	2015-12-06,1760
	2015-12-07,1689
	2015-12-08,1664
	2015-12-09,1608
	2015-12-10,1749
	2015-12-11,1700
	2015-12-12,1866
	2015-12-13,1756
	2015-12-14,1611
	2015-12-15,1715
	2015-12-16,1667
	2015-12-17,1646
	2015-12-18,1611
	2015-12-19,1831
	2015-12-20,1593
	2015-12-21,1726
	2015-12-22,1828
	2015-12-23,2260
	2015-12-24,1815
	2015-12-25,1733
	2015-12-26,2017
	2015-12-27,2423
	2015-12-28,1771
	2015-12-29,1813
	2015-12-30,1807
	2015-12-31,1998
	2016-01-01,1627
	2016-01-02,1846
	2016-01-03,1835
	2016-01-04,1698
	2016-01-05,1626
	2016-01-06,1740
	2016-01-07,1785
	2016-01-08,1762
	2016-01-09,1943
	2016-01-10,1661
	2016-01-11,1806
	2016-01-12,1867
	2016-01-13,1723
	2016-01-14,1798
	2016-01-15,1667
	2016-01-16,1901
	2016-01-17,1800
	2016-01-18,1702
	2016-01-19,1722
	2016-01-20,1674
	2016-01-21,1725
	2016-01-22,1747
	2016-01-23,1955
	2016-01-24,1923
	2016-01-25,1890
	2016-01-26,1944
	2016-01-27,2002
	2016-01-28,1996
	2016-01-29,2006
	2016-01-30,2175
	2016-01-31,2342
	2016-02-01,2079
	2016-02-02,1993
	2016-02-03,2084
	2016-02-04,2096
	2016-02-05,2086
	2016-02-06,2450
	2016-02-07,2357
	2016-02-08,1828
	2016-02-09,1878
	2016-02-10,1989
	2016-02-11,1804
	2016-02-12,1832
	2016-02-13,2050
	2016-02-14,1641
	2016-02-15,1581
	2016-02-16,1736
	2016-02-17,1779
	2016-02-18,1647
	2016-02-19,1774
	2016-02-20,1887
	2016-02-21,1981
	2016-02-22,1827
	2016-02-23,1751
	2016-02-24,1836
	2016-02-25,1995
	2016-02-26,1790
	2016-02-27,1610
	2016-02-28,1722
	2016-02-29,1897
	2016-03-01,1923
	2016-03-02,1940
	2016-03-03,1973
	2016-03-04,1898
	2016-03-05,2158
	2016-03-06,2385
	2016-03-07,1941
	2016-03-08,1876
	2016-03-09,1853
	2016-03-10,1791
	2016-03-11,1956
	2016-03-12,2315
	2016-03-13,2417
	2016-03-14,1959
	2016-03-15,1846
	2016-03-16,2017
	2016-03-17,1945
	2016-03-18,2037
	2016-03-19,2348
	2016-03-20,2300
	2016-03-21,1923
	2016-03-22,1708
	2016-03-23,1773
	2016-03-24,1988
	2016-03-25,2019
	2016-03-26,2254
	2016-03-27,2317
	2016-03-28,2074
	2016-03-29,1997
	2016-03-30,1993
	2016-03-31,2061
	2016-04-01,2055
	2016-04-02,2313
	2016-04-03,2545
	2016-04-04,2025
	2016-04-05,1848
	2016-04-06,2073
	2016-04-07,2099
	2016-04-08,2118
	2016-04-09,2662
	2016-04-10,2531
	2016-04-11,2152
	2016-04-12,2117
	2016-04-13,2124
	2016-04-14,2269
	2016-04-15,2268
	2016-04-16,2779
	2016-04-17,2818
	2016-04-18,2341
	2016-04-19,2242
	2016-04-20,2105
	2016-04-21,2418
	2016-04-22,2344
	2016-04-23,2876
	2016-04-24,2971
	2016-04-25,2060
	2016-04-26,2022
	2016-04-27,2021
	2016-04-28,2067
	2016-04-29,2104
	2016-04-30,2628
	2016-05-01,2845
	2016-05-02,2224
	2016-05-03,2104
	2016-05-04,2059
	2016-05-05,2055
	2016-05-06,2162
	2016-05-07,2325
	2016-05-08,1998
	2016-05-09,1959
	2016-05-10,1843
	2016-05-11,1731
	2016-05-12,1896
	2016-05-13,1877
	2016-05-14,2133
	2016-05-15,2468
	2016-05-16,2119
	2016-05-17,2012
	2016-05-18,1991
	2016-05-19,2057
	2016-05-20,2154
	2016-05-21,2524
	2016-05-22,2857
	2016-05-23,2153
	2016-05-24,2045
	2016-05-25,2059
	2016-05-26,2190
	2016-05-27,2150
	2016-05-28,2479
	2016-05-29,2796
	2016-05-30,2195
	2016-05-31,2198
	2016-06-01,2311
	2016-06-02,2317
	2016-06-03,2355
	2016-06-04,2822
	2016-06-05,2974
	2016-06-06,2209
	2016-06-07,1506
	2016-06-08,1563
	2016-06-09,1662
	2016-06-10,1713
	2016-06-11,1738
	2016-06-12,1717
	2016-06-13,1801
	2016-06-14,1833
	2016-06-15,1835
	2016-06-16,1829
	2016-06-17,1882
	2016-06-18,1897
	2016-06-19,1768
	2016-06-20,2016
	2016-06-21,1906
	2016-06-22,1964
	2016-06-23,1989
	2016-06-24,1916
	2016-06-25,1989
	2016-06-26,1879
	2016-06-27,2001
	2016-06-28,1913
	2016-06-29,2024
	2016-06-30,1927
	2016-07-01,2010
	2016-07-02,2119
	2016-07-03,1880
	2016-07-04,2468
	2016-07-05,2482
	2016-07-06,2294
	2016-07-07,2862
	2016-07-08,2922
	2016-07-09,3854
	2016-07-10,4303
	2016-07-11,3302
	2016-07-12,3065
	2016-07-13,3170
	2016-07-14,3363
	2016-07-15,3354
	2016-07-16,4074
	2016-07-17,4932
	2016-07-18,3654
	2016-07-19,3652
	2016-07-20,3504
	2016-07-21,3641
	2016-07-22,3448
	2016-07-23,4443
	2016-07-24,5376
	2016-07-25,3894
	2016-07-26,3620
	2016-07-27,3644
	2016-07-28,3916
	2016-07-29,3701
	2016-07-30,4764
	2016-07-31,5128
	2016-08-01,4558
	2016-08-02,4178
	2016-08-03,4149
	2016-08-04,4420
	2016-08-05,4161
	2016-08-06,5464
	2016-08-07,6109
	2016-08-08,5218
	2016-08-09,4809
	2016-08-10,4769
	2016-08-11,4986
	2016-08-12,4716
	2016-08-13,5654
	2016-08-14,6210
	2016-08-15,4977
	2016-08-16,4624
	2016-08-17,4487
	2016-08-18,4720
	2016-08-19,4312
	2016-08-20,5112
	2016-08-21,5361
	2016-08-22,4578
	2016-08-23,4186
	2016-08-24,4008
	2016-08-25,4225
	2016-08-26,3733
	2016-08-27,4350
	2016-08-28,4622
	2016-08-29,3575
	2016-08-30,3207
	2016-08-31,3103
	2016-09-01,3222
	2016-09-02,2924
	2016-09-03,3321
	2016-09-04,3356
	2016-09-05,2756
	2016-09-06,2791
	2016-09-07,2782
	2016-09-08,2917
	2016-09-09,2972
	2016-09-10,3760
	2016-09-11,2608
	2016-09-12,908
	2016-09-13,1698
	2016-09-14,2220
	2016-09-15,2443
	2016-09-16,2387
	2016-09-17,2673
	2016-09-18,2822
	2016-09-19,2397
	2016-09-20,2291
	2016-09-21,2242
	2016-09-22,2101
	2016-09-23,2054
	2016-09-24,2278
	2016-09-25,2281
	2016-09-26,2006
	2016-09-27,1905
	2016-09-28,1918
	2016-09-29,1983
	2016-09-30,1966
	2016-10-01,2372
	2016-10-02,2047
	2016-10-03,2054
	2016-10-04,1789
	2016-10-05,1829
	2016-10-06,1784
	2016-10-07,1522
	2016-10-08,1943
	2016-10-09,1979
	2016-10-10,1883
	2016-10-11,1772
	2016-10-12,1630
	2016-10-13,1660
	2016-10-14,1740
	2016-10-15,1854
	2016-10-16,1799
	2016-10-17,1819
	2016-10-18,1775
	2016-10-19,1749
	2016-10-20,1793
	2016-10-21,1716
	2016-10-22,1916
	2016-10-23,1806
	2016-10-24,1698
	2016-10-25,1676
	2016-10-26,1743
	2016-10-27,1740
	2016-10-28,1821
	2016-10-29,1909
	2016-10-30,1938
	2016-10-31,1799
	2016-11-01,1827
	2016-11-02,1746
	2016-11-03,1841
	2016-11-04,1712
	2016-11-05,1879
	2016-11-06,1734
	2016-11-07,1751
	2016-11-08,1691
	2016-11-09,1742
	2016-11-10,1740
	2016-11-11,1696
	2016-11-12,1816
	2016-11-13,1732
	2016-11-14,1698
	2016-11-15,1755
	2016-11-16,1752
	2016-11-17,1923
	2016-11-18,1924
	2016-11-19,2021
	2016-11-20,2109
	2016-11-21,1806
	2016-11-22,1596
	2016-11-23,1613
	2016-11-24,1759
	2016-11-25,1615
	2016-11-26,1654
	2016-11-27,1476
	2016-11-28,1659
	2016-11-29,1747
	2016-11-30,1783
	2016-12-01,1820
	2016-12-02,1601
	2016-12-03,1610
	2016-12-04,1575
	2016-12-05,1667
	2016-12-06,1666
	2016-12-07,1783
	2016-12-08,1803
	2016-12-09,1868
	2016-12-10,2479
	2016-12-11,2092
	2016-12-12,1762
	2016-12-13,2196
	2016-12-14,1912
	2016-12-15,1715
	2016-12-16,1611
	2016-12-17,1606
	2016-12-18,1543
	2016-12-19,1742
	2016-12-20,1692
	2016-12-21,1701
	2016-12-22,1798
	2016-12-23,1809
	2016-12-24,1845
	2016-12-25,1834
	2016-12-26,1854
	2016-12-27,1796
	2016-12-28,1739
	2016-12-29,1936
	2016-12-30,1946
	2016-12-31,36

